Detection of Surface Brightness Fluctuations in Elliptical Galaxies imaged with the Advanced Camera for Surveys. B- and I-band measurements

Taking advantage of the exceptional capabilities of ACS on board of HST, we derive Surface Brightness Fluctuation (SBF) measurements in the B and I bands from images of six elliptical galaxies with $1500 \leq cz \leq 3500$. Given the low S/N ratio of the SBF signal in the blue band images, the reliability of the measurements is verified both with numerical simulations and experimental data tests. This paper presents the first published B- and I-band SBF measurements for distant ($\geq$ 20 Mpc) galaxies, essential for the comparisons of the models to observations of normal ellipticals. By comparing I-band data with our new Simple Stellar Population (SSP) models we find an excellent agreement and we confirm that I-band SBF magnitudes are mainly sensitive to the metallicity of the dominant stellar component in the galaxy, and are not strongly affected by the contribution of possible secondary stellar components. As a consequence I-band fluctuations magnitudes are ideal for distance studies. On the other hand, we show that standard SSP models do not reproduce the B-band SBF magnitudes of red ($(B-I)_0 \gsim 2.1$) galaxies in our sample. We explore the capability of two non--canonical models in properly reproducing the high sensitivity of B SBF to the presence of even small fractions of bright, hot stars (metal poor stars, hot evolved stars, etc.). The disagreement is solved both by taking into account hot (Post--AGB) stars in SSP models and/or by adopting Composite Stellar Population models. Finally, we suggest a limit value of the S/N for the B-band SBF signal required to carry out a detailed study of stellar population properties based on this technique.

==> response.txt <==
THIS FILE CONTAINS ALL THE COMMENTS OF THE REFEREE TO THE VERSION OF
THE MANUSCRIPT ApJ/70079 PREVIOUSLY SUBMITTED BY US. WE ALSO INCLUDED
OUR RESPONSE TO THE REFEREE'S COMMENTS, USING CAPITALIZED LETTERS.
WE HAVE ADDRESSED TO ALL THE COMMENTS, THE CHANGES SUGGESTED BY THE
REFEREE HAVE BEEN DONE.

Michele Cantiello
March 5th 2007

--------------------------------------------------------------------

This paper has been fairly extensively rewritten, and it is much better. 
  I now recommend that the paper be published.  The remaining comments 
are relatively minor and I recommend publication after the authors 
correct some minor problems.

Key points:
-----------

S4.1 last paragraph:  The conclusion that the difference at B indicates 
the presence of a hot population not included in any of the SSP models 
is only one possibility.  The other, that the B-band SBF observations 
are systematically biased, explains the data without implicating the SSP 
models.  I understand that the authors believe that there are no 
systematic offsets in their B-band data, as suggested by their 
experiements with simulations, but they should at least acknowledge this 
possibility given that the data are somewhat marginal, and state that 
they don't believe systematics are the reason for the offset at B, 
before launching into the discussion of models.  In S4.2 P11, the 
authors should say "(ii) B-band SBF amplitudes may reveal the presence 
of populations of hot stars (extreme HB stars, post-AGB stars, young 
populations, metal-poor stars, etc.), even when they only represent a 
small fraction of the overall stellar population.  B-band SBFs are 
therefore a valuable tool..."
OK. TEXT HAS BEEN CHANGED IN BOTH PARAGRAPHS


S2 P3 is unclear and seems contradictory.  The real reason for no 
internal extinction correction is that it is unknown?  The paragraph 
implies that no correction is necessary because ellipticals don't have 
much dust, but also says that it's OK because at B it's easy to identify 
and mask the dust.  Please include a statement indicating what fraction 
of the typical galaxy image in the sample is masked for dust.  It is 1% 
of the image?  10%?
OK. WE HAVE CHANGED THE TEXT, AND INCLUDED SOME CLARIFICATIONS ABOUT
THE ONLY GALAXY WHERE DUST WAS CLEARLY DETECTED (NGC4696) 


S3 P7:  Why do the S/N values not scale as sqrt(t)?  This section 
implies that the S/N is linear with time.  That can't be right, even 
though this is a rough approximation, I know.
OK. IN THE TEXT WE HAVE CLARIFIED THAT WE MEANT THE SBF S/N RATIO WHICH,
AS ALSO SHOWN BY THE APPROXIMATION OF THE BLAKESLEE ET AL. (1999) 
FORMULA, IS ~ LINEAR WITH TIME. 


S3 P10: I do not understand why the uncertainties on all the
measurements are about the same, while the text claims that some are
more reliable than others.  The uncertainties should reflect the
authors' confidence, or the text should explain why the uncertainties
are not a complete description of the confidence in the measurement.
If I examine the Fig. 3 for B-band, I am forced to conclude that the
true uncertainty for some of the B-band measurements should be about
0.5 mag (depending on distance?), not 0.3 mag.  It looks like the
conclusions of Fig. 3 are not included in the computation of the
uncertainties.  If not, please explain what the quoted uncertainties
include and don't include. 

WE APOLOGIZE WITH THE REFEREE: THERE WAS A (MINOR) MISTAKE IN TABLE 3
IN THE B-BAND SBF UNCERTAINTY. THESE ERRORS WERE EVALUATED USING OUR
PREVIOUS Pr UNCERTAINTY ESTIMATIONS (25%*Pr), INSTEAD OF THE (20%*Pr)
OBTAINED ACCORDING TO THE NUMERICAL SIMULATION DESCRIBED IN
SECT. 2.2.2. THIS ERROR HAS BEEN CORRECTED IN THE NEW VERSION OF THE
TABLE.
CONCERNING THE GENERAL UNCERTAINTY VALUES: IT MUST ME TAKEN INTO
ACCOUNT THAT THE TOTAL UNCERTAINTY COMES MAINLY FROM THREE COMPONENTS:
THE FITTING PROCEDURE, THE Pr EVALUATION, AND A 5% FROM THE PSF
NORMALIZATION.  THE TESTS DESCRIBED IN FIGURE 3 REFER TO AVERAGE
PROPERTIES ACS FRAMES. THE SINGLE FRAMES CAN HAVE VERY DIFFERENT
PROPERTIES: DIFFERENT AMOUNT OF "EXTERNAL SOURCES" (DIFFERENT Pr),
DIFFERENT GOOD AREAS (E.G. NGC4696 HAS THE SMALLEST AREA FOR SBF
EVALUATION DUE TO THE DUST MASKING: THIS AFFECTS THE UNCERTAINTY IN
THE Po FITTING PROCEDURE). THE RESULTS SHOWN IN FIGURE MUST BE
CONSIDERED AS GENERAL, AND NOT VALID FOR THE SPECIFIC CASE.  WE HAVE
SLIGHTLY THE TEXT IN SECT. 3 IN ORDER TO HIGHLIGHT THIS FACT.


The paper would benefit from a careful editing to improve the English. 
A few examples:
   - they use "in (ref)" extensively, when "as shown by (ref)" is more 
consistent with ApJ style.
OK. DONE

   - the authors use phrases set off with em-dashes extensively.  These 
can almost all be converted to phrases set off by commas or parentheses 
and make the paper much more readable.
OK. DONE 

   - the authors use "the model/data comparison" structure often, and it 
would be more readable to say "the comparison of the models to the data."
DONE, BUT IN SOME CASES WE HAVE LEFT  "the model/data comparison" 

   - There are a number of one-sentence paragraphs that should be combined.
OK. DOME SOME CHANGES 

   - several places where plural is not needed, e.g., "distances 
studies", "populations properties", "fluctuations amplitude" and 
"Stellar Populations models"
DONE


Minor points and suggestions:
-----------------------------
- define SBF in the abstract
OK. CHANGED

- "distances studies" typo in abstract
OK. CHANGED

- "non-canonical" in the abstract, "Complex Stellar Populations" in 
section 4.2, "mixed stellar populations in 4.2, "Composite Stellar 
Populations" elsewhere.  Be consistent and use only the latter.
WE PREFER TE LEAVE "non-canonical" IN THE ABSTRACT.   "Composite Stellar 
Populations" IS NOW UNIFORMLY ADOPTED

- last sentence of Abstract is unclear
OK. CHANGED

- S1, P1: "usual targets (elliptical galaxies and spiral bulges)."
OK. CHANGED

- S1, P2: second sentence runs on and on...
OK. CHANGED

- S1, P3: "systems with different metallcities and ages"
OK. CHANGED

- S1, P7: bad arcsec symbol
OK. CHANGED

- S2, P1: "Five of the galaxies considered here" and fix the end of the 
sentence to match.
OK. CHANGED

- S2, P4: delete literature: "with available measurements taken"
OK. CHANGED

- S2.2.1 P2: "The galaxy counts in the regions where the SBF color 
measurements were made are on average..."
OK. CHANGED

- S2.2.2 P2: specify that the LF is of globular clusters  and background 
galaxies.  "which must be determined to have reliable SBF measurements."
"A reliable LF model allows one to properly estimate"
OK. CHANGED

- S2.2.2 P3: "of great importance", "taking into account the 
contribution to the noise due to", "lower coefficient values would 
result in the detection and masking of fluctuations as external sources; 
on the contrary, higher values would result in many real external 
sources being undetected and therefore affect the SBF measurement 
unnecessarily."  (or something like that)
OK. CHANGED

- S2.2.2 P4: "We ran"
OK. CHANGED

- S2.2.2 P5: How were the best parameters chosen?  Also, what does Fig. 
1 show?  That the adopted parameters result in a good fit, right?  Say 
what the figure shows.
OK. CHANGED

- S2.2.2 P7: "does not significantly alter the LF model and therefore 
the correction to the SBF signal for undetected sources is not 
significantly changed."
OK. CHANGED

- S2.2.2 P8: "Once the catalog... was constructed,"
OK. CHANGED

- S2.2.2 P9: ( typo
WE HAVEN'T FOUND THIS TYPO ERROR

- S2.2.2 P10: "although the SBF analysis is conducted independently in 
radial regions." (or annuli)
OK. CHANGED

- S2.2.2 P11: "The source catalog is then used to mask", "due to the 
remaining undetected faint sources,"
OK. CHANGED

- S2.2.2 P12: could say Pr=0.22Pf
OK. CHANGED

- S2.2.2 P13: "associated with".  Need to specify 20% of what?  Pr or 
Po?  also, specify that this is at B-band.  Presumably the sigma at I is 
smaller.  So, what does 20% correspond to in the final SBF measurements?
OK. CHANGED

- S2.2.3 P3: "Afterwards", delete "multiplicative" since only one of 
them is.  "Finally, the SBF amplitude in mag was obtained as"
OK. CHANGED

- S2.2.3 P5: "using these new objects as PSF references."
OK. CHANGED

- S2.2.3 P6: Note that Pi is undefined, (typo for P1?)
OK. THE SENTENCE HAS BEEN CHANGED

- S3 P1: "As discussed...to obtain reliable SBF measurements in the IR, 
the S/N..."
OK. CHANGED

- S3 P2: Specify what the range was: 2.6 to what? (5.7)
OK. CHANGED


- S3 P3: "with known input SBF magnitudes derived using SSP models,"
OK. CHANGED

- S4 P1: "However, SBF brightness dependence on stellar population 
depends on the wavelength..."
OK. CHANGED

- S4 P1: "are not good distance indicators because one parameter (i.e., 
color) is not sufficient to describe the stellar population of galaxies"
OK. CHANGED

- S4 P2: delete "On the other hand", "check the validity of model SBF 
predictions.", "in the following section."
OK. CHANGED

- S4 P3: "B-band SBF data, and they are the first..."
OK. CHANGED

- S4 P3: Why is it important that this is the first distant sample? 
What is really important is that this is the first sample of true Giant 
ellipticals.
OK. CHANGED

- S4 P3: "based on future high-S/N imaging data."
OK. CHANGED

- S4.1 P2: delete "indications on"
OK. CHANGED

- S4.1 P4: Please specify which distance technique was used for the 
distance moduli reported in Table 3.
OK. DONE, BUT IT HAS BEEN SPECIFIED IN SECTION 2.2.3 (THE FIRST TIME
THE TABLE IS MENTIONED)

- S4.1 P5: "For completeness"
OK. CHANGED

bullet 1: "emitted by these galaxies."
OK. CHANGED

bullet 1: "with an age of ~5 Gyr and ..."
OK. CHANGED

bullet 1:  "the dark absorption bands"--are these spectroscopic bands? 
dust lanes?  "with the more concentrated SBF data" --> "with the SBF 
data measured closer to the center of the galaxy."
OK. CHANGED

bullet 2: replace "none of the properties...is confirmed..." with a more 
positive statement like "The B-band SBF magnitudes are brighter than the 
model predictions, in contrast to I-band" or something like that.  Note 
that since you refer to individual objects in the Fig. 4 you have to 
label them in the Fig. so that the reader knows which one is being 
referred to.
OK. CHANGED

bullet 3:  If the same distances are used for both I and B, then there 
is no *relative* uncertainty between B and I.  So this is a moot point. 
  I would recommend just saying "the distance uncertainty present in the 
top two panels is removed in the bottom panel, and the results are the 
same" or something like that.
OK. CHANGED

- S4.2 Please use consistent definition for CSP
OK. CHANGED

- S4.2 P3: "In Fig. 6 we show"
OK. CHANGED

- S4.2 P9: "conclude" instead of "may suggest"
OK. CHANGED

- S4.2 P9 all four bullets:  Please specify explicitly what is meant by 
"intermediate" (metallicity) since intermediate could refer to age as 
well.
OK. CHANGED

- S5 P1: delete final "enough" (or replace with "enough for ___")
OK. CHANGED

- S5 P2: the first sentence is run on and too confusing.
OK. CHANGED

- S5 P4: "study the properties of the stellar systems of external 
galaxies", "based on the simulations...we suggest that higher S/N data 
(S/N>10) is required to carry out..."
OK. CHANGED

- App P2: "One of the basic inputs...is"
OK. CHANGED

- App P3: "which also includes the SBF signal"
OK. CHANGED

- App P4: "physical basis"
OK. CHANGED

- App P5: "amplitude is an input parameter"
OK. CHANGED


- App P6: "At this point, to simulate fully realistic CCD images, we 
included the effect of the PSF, external sources (globular clusters and 
galaxies), and instrumental noise."
OK. CHANGED

- App P7: "To simulate the effect of the PSF on the data"
OK. CHANGED

- App P8: "The external sources were added", "similar", "Galaxies are 
randomly distributed... Globular clusters were distributed using an 
inverse power law centered on the galaxy."
OK. CHANGED

- App P11: "user-defined parameters"
OK. CHANGED

- App P12: "simulation has", "is run on the simulated CCD image."
OK. CHANGED

- App P13: "introducing the Poissonian variation between adjacent pixels"
OK. CHANGED

Table 2: need units for powers.  e-/sec?  ADU/exposure?
OK. CHANGED

table 3: typo for NGC 5128
OK. CHANGED

Fig. 4 points (triangles) are difficult to see.  Individual galaxies 
referred to in the text should be labeled.  No dashed error bars, please.
OK. CHANGED

Fig. 5 will probably need to be bigger.
DONE SOME CHANGES. TO SHOW BIGGER IMAGES IT WOULD BE BETTER
TO SPLIT THIS FIGURE IN TWO. BUT WE PREFER TO KEEP THEM TOGETHER,
SO THAT THE DIFFERENCES BETWEEN MODELS ARE MORE EASILY RECOGNIZABLE

Fig. 8 "SBF pixel-to-pixel variation" (not correlation).  "smoothing 
operation.  In the right panel, the best fit..."
OK. CHANGED

